Sifting Robotic from Organic Text: A Natural Language Approach for Detecting Automation on Twitter

Twitter, a popular social media outlet, has evolved into a vast source of linguistic data, rich with opinion, sentiment, and discussion. Due to the increasing popularity of Twitter, its perceived potential for exerting social influence has led to the rise of a diverse community of automatons, commonly referred to as bots. These inorganic and semi-organic Twitter entities can range from the benevolent (e.g., weather-update bots, help-wanted-alert bots) to the malevolent (e.g., spamming messages, advertisements, or radical opinions). Existing detection algorithms typically leverage meta-data (time between tweets, number of followers, etc.) to identify robotic accounts. Here, we present a powerful classification scheme that exclusively uses the natural language text from organic users to provide a criterion for identifying accounts posting automated messages. Since the classifier operates on text alone, it is flexible and may be applied to any textual data beyond the Twitter-sphere.

==> SampleTweetSI_old.txt <==

\begin{table}[Ht]
\footnotesize
\caption{ Cyborg Sample Tweets} 
\hskip-2.0cm
\begin{tabular}{|l|l|}
\cline{1-2}
Rank & Tweet \\ 
\hline
1 & What Do You Want To See On South Street?: By Syma ChowdhryPHILADELPHIA (CBS) ? South Street is going through a... URL \\
\hline
2 & Indianapolis, IN suburb Family practice physi... - Soliant Health: (\#Indianapolis, IN) URL \#FamilyPractice \#Job \\
\hline
3 & Barnabas Health: Patient Care Associate (\#LongBranch, NJ) URL \#Nursing \#Job \#Jobs \#TweetMyJobs \\
\hline
4 & Direct Support Professional (Long Valley) - The MENTOR Network ( \#LongValley , NJ) URL \#Healthcare \#Job \#Jobs \\
\hline
5 & Overlake offers a low-cost way to check lungs for cancer early: Doctors at Overlake say they?re tired of waiting... URL \\
\hline
6 & \#TweetMyJobs \#Nursing \#Job alert: Opening | Accountable Healthcare Staffing | \#Glendale, AZ URL \#Jobs \\
\hline
7 & Soliant Health \#IT \#Job: Cerner Jobs - Cerner Analyst - San Diego, CA ( \#SanDiego , CA) URL \#Jobs \#TweetMyJobs \\
\hline
8 & Tyco \#Marketing \#Job: Digital Marketing Specialist ( \#Monroe , NC) URL \#Jobs \#TweetMyJobs \\
\hline
9 & @USER Timing is everything when announcing a breakup URL \\
\hline
10 & Southwest flights briefly diverted to DFW Airport on Friday: A Southwest Airlines plane experiencing mechanical... URL \\
\hline
11 & \#IT \#Job alert: Epic Job - Analyst Informatics - Orlando, FL | Soliant Health | \#Orlando, FL URL \#Jobs \\
\hline
12 & Fort Carson To Welcome Home About 225 Soldiers: FORT CARSON, Colo. (AP) ? Fort Carson will welcome home about 225... URL \\
\hline
13 & Staff RN - experience required - St. Joseph's Health: ( \#EUREKA , CA) URL \#Nursing \#Job \#Jobs \#TweetMyJobs \\
\hline
14 & \#TweetMyJobs \#Physician \#Job alert: Staff Physician | TeamHealth | \#SYRACUSE , NY URL \#Jobs \\
\hline
15 & \#USAJobs \#Retail \#Job: STORE MANAGER CANDIDATE - GALESBURG, IL at Dollar General Corporation URL \#VeteranJob \\
\hline
16 & \#DENTON , TX \#Nursing \#Job: Cath Lab RN at Baylor Health Care System URL \#Jobs \#TweetMyJobs \\
\hline
17 & Joint venture secures \$97M in financing for two Boston hotels: Commonwealth Ventures and Ares Management have... URL \\
\hline
18 & \#Retail \#Job in \#TOMAH , WI: Retail Wireless Consultant at U.S. Cellular URL \#Jobs \#TweetMyJobs \\
\hline
19 & Opened Sidewalk Patch report via iPhone at 753?787 E Broadway URL Sidewalk is dangerous. people have to walk in bus... \\
\hline
20 & Warehouse Operator - Kelly Services - Verona, WI: Job Description Warehouse Operator Position primarily invol... URL \\
\hline
21 & Patton Boggs suffers exodus after merger with Squire Sanders: The leadership at newly created Squire Patton Boggs... URL \\
\hline
22 & MMASucka - UFC Embedded: Vlog Series ? Episode 3 and 4: On UFC Embedded episode \#3 of 7, all roads... URL @USER \#MMA \\
\hline
23 & \#jacksonville \#jobs Customer Service Representative - U-Haul - Jacksonville, FL URL \\
\hline
24 & Supplemental Health Care: ICU / Travel Nurse / Registered Nurse / RN (\#Buffalo, NY) URL \#Nursing \#Job \#Jobs \\
\hline
25 & \#Retail \#Job in \#FortWayne , IN: Sales Associate at Maurices URL \#Jobs \#TweetMyJobs \\
\hline
26 & US Cellular: Senior Accountant II, SG\&amp;A Accounting (\#CHICAGO, IL) URL \#Accounting \#Job \#Jobs \#TweetMyJobs \\
\hline
27 & \#InvestmentBanking \#Job in \#NewYorkCity , NY: Hedge Fund Operations at Green Key Resources URL \#Jobs \\
\hline
28 & \#nursing \#jobs Licensed Vocational Nurse - LVN: Under the supervision of a registered nurse, the lic... URL \\
\hline
29 & WM: Commercial Driver ( \#Hillsdale , NJ) URL \#Transportation \#thinkgreen \#VeteranJob \#Job \#Jobs \#TweetMyJobs \\
\hline
30 & \#Sales \#Job alert: Macy's Brooklyn Downtown: Retail Sales Associate - Fragran... | \#Brooklyn , NY URL \#makeup \\
\hline
31 & **Incredible opportunity to lease a remodeled unit****REMODELED Kitchen and Interior Paint. New Landscaping.***Cute URL \\
\hline
32 & \#Nursing \#Job alert: RN / REGISTERED NURSE / PACU RN / RECOVERY ROO... | Aureus Medical Group | \#York, PA URL \\
\hline
33 & Opened Trash, High Grass, or Weeds request via iPhone at 3665 Chestnut Ave URL Back of house has overflowing trash ca... \\
\hline
34 & I would imagine that's sort of my usual state with brief forays into happiness like it must be said, last weekend \\
\hline
35 & \#clerical \#jobs Data Entry Clerk: Data entry opportunity available immediately for Long Island Insur... URL \\
\hline
36 & Opened Trash, High Grass, or Weeds request via Android at 3655 Hineline Rd Baltimore URL Carpet laying in yard along... \\
\hline
37 & Barnabas Health: RN, Cardiac Cath Lab (TP) ( \#Belleville , NJ) URL \#Nursing \#Job \#Jobs \#TweetMyJobs \\
\hline
38 & Emerson: Project Manager - PMO Process Support, Avocent ( \#Huntsville , AL) URL \#BusinessMgmt \#Job \#Jobs \\
\hline
39 & Michigan police: Missing pregnant woman found dead: Wyoming ? Police say a pregnant woman missing in the Grand... URL \\
\hline
40 & Entertainment Techs - Six Flags: ( \#Bowie , MD) URL \#Job \#Jobs \#TweetMyJobs \\
\hline
41 & Morrall, who led Colts to 1969 Super Bowl, dies: Earl Morrall, 79, was MVP for Baltimore Colts in 1968Longtime... URL \\
\hline
42 & \#Nursing \#Job in \#Phoenix, AZ: Cardiac Cath Lab Registered Nurse Internal Only at Abrazo Health Care URL \#Jobs \\
\hline
43 & Primary Care Physician Job in AZ - Soliant Health: (\#Tucson, AZ) URL \#FamilyPractice \#Job \#Jobs \#TweetMyJobs \\
\hline
44 & SPD: Man threatens strangers with knife, goes on 'homophobic rant': Seattle police say they arrested a man this... URL \\
\hline
45 & Consultant says UNLV stadium costs could approach \$700M: UNLV?s proposed new on-campus stadium is estimated to... URL \\
\hline
46 & Daily Madden: Injuries In NFL Preseason Practices: SAN FRANCISCO (KCBS) ? Dallas Cowboys starting linebacker Sean... URL \\
\hline
47 & Service back on E and F trains after derailment ? on local tracks: The MTA returned service on the E and F trains... URL \\
\hline
48 & @USER " "He has a history of sex and abusing children " " \\
\hline
49 & \#ProjectMgmt \#Job in \#FtHuachuca , AZ: Developmental Tester - Associate at CGI US URL \#Jobs \#TweetMyJobs \\
\hline
50 & \#Transportation \#Job alert: Dock Worker (Part-Time) | Con-way Freight | \#SaltLakeCity , UT URL \#Jobs \\
\hline
\hline
\end{tabular}
\end{table}

\pagebreak

\begin{table}[H]
\footnotesize
\caption{ Robot Sample Tweets} 
\hskip-2.0cm
\begin{tabular}{|l|l|}
\cline{1-2}
Rank & Tweet \\ 
\hline
1 & \#SuspiciousPerson 3955 W D JUDGE DR 32808 (7/26 22:19) \#Orlando \#MercyDrive \\
\hline
2 & \#SuspiciousPerson 437 RUTH LN 32801 (7/18 18:32) \#Orlando \#LakeEolaHeights \\
\hline
3 & \#AccidentWithRoadBlockage LEEVISTA BV \&amp; S SEMORAN BV N/A (6/24 18:07) \#Orlando \#CentralBusinessDistrict \\
\hline
4 & @USER the 1st mention of \#sunnysmiles appears on your TL. Now is Trending Topic in United States! \#trndnl \\
\hline
5 & CIVIL - SERVE PAPERS at 4000 BLOCK OF N HAIGHT AVE, PORTLAND, OR [Multnomah County Sheriff \#PM14000016707] 09:45 \#pdx911 \\
\hline
6 & MED - MEDICAL at 7600 BLOCK OF SE MAIN ST, PORTLAND, OR [Portland Fire \#RP14000046514] 04:52 \#pdx911 \\
\hline
7 & TRAFFIC STOP at SE 181ST AVE / SE PINE ST, GRESHAM, OR [Gresham Police \#PG14000039852] 23:58 \#pdx911 \\
\hline
8 & \#groundwork coffee company / URL Excellent URL \\
\hline
9 & A 2002 Ford Ranger was just scanned near Cleveland, TN 37311 URL \#myvinny \#startup \#buyacar \\
\hline
10 & Visiting \#SantaCruz, \#California? Check out this great new app for news, weather, hotels, and food here! URL \\
\hline
11 & @USER Another Hot Record from @USER Listen to the words. Breathe by DeeBlackMusic URL on \#SoundCloud \\
\hline
12 & Check out the weather for \#Oakville, \#Texas here! URL \\
\hline
13 & Trend Alert: \#heatJustinBieber. More trends at URL \#trndnl URL \\
\hline
14 & Find a restaurant in \#Brownwood, \#Texas here! URL \\
\hline
15 & Temp: 76.5°F | Humidity: 70\% | Wind: --- @USER 0.0 mph | Barometer: 30.01 in | Dewpoint: 66.0°F \\
\hline
16 & On Sunday 4, \#WinUgly was Trending Topic in Pittsburgh for 10 hours: URL \#trndnl \\
\hline
17 & Harold \&amp; Belles Restaurant @USER URL \#Cienega \#Los Angeles URL \\
\hline
18 & @USER nena13 wuz up!? Thanx again! What's your name on Facebook? \\
\hline
19 & Wind 0.0 mph ---. Barometer 1016.0 mb, Rising slowly. Temperature 67.6 °F. Rain today 0.46 in. Humidity 96\% \\
\hline
20 & \#UnknownTrouble at North Orange Avenue \&amp; Wall Street. \#orlpol \\
\hline
21 & @USER Fleming's Prime Steakhouse \&amp; Wine Bar URL \#Coral Gables URL \\
\hline
22 & \#Top3Apps for '051 Durk' n nTwitter for iPhone 49\% nTwitter for Android 23\% nTweetCaster for Android 9\% \\
\hline
23 & \#Top3Apps for \#jeanpaulgaultier n nTwitter for iPhone 34\% nTwitter for Android 14\% nTweetbot for iOS 7\% \\
\hline
24 & View Today's Extended Forecast: URL n \#Wx \#Clayton \#NC \\
\hline
25 & Opened Graffiti request via iphone at 200-206 Sansome St, San Francisco URL Green mail boxes on ne corner of pine and... \\
\hline
26 & Accident, three lanes blocked in \#Glendale on I-5 SB after Western Ave stopped traffic from Burbank Blvd, delay of 21 mins \#LAtraffic \\
\hline
27 & ACCIDENT - HIT \&amp; RUN - PRIORITY at 1100 BLOCK OF NE 102ND AVE, PORTLAND, OR [Portland Police \#PP14000155038] 10:52 \#pdx911 \\
\hline
28 & @USER Instagram, Facebook,Twitter, YouTube?@5yearsprison on it. Known as BluHellion 4rm \#Bama mixtape?http://t.co/z9JWyQqaZv 10k \\
\hline
29 & Opened Streetlight Repair request via android at 1765 Newhall St San Francisco URL Tag 110035828. \\
\hline
30 & @USER \#pleasefollowback \\
\hline
31 & @USER the 1st mention of 'Wade and Bosh' appears on your TL. Now is Trending Topic in United States! \#trndnl \\
\hline
32 & SUSPICIOUS - PRIORITY at 2800 BLOCK OF SE 136TH AVE, PORTLAND, OR [Portland Police \#PP14000216493] 14:53 \#pdx911 \\
\hline
33 & Find a restaurant in \#Somerset, \#Colorado here! URL \\
\hline
34 & \#Marine held in Mexico Crab Orchard, Ky. Temp is: 78.8°F Wind Chill: 78.8°F Winds are out of the E at 0.0 mph Pressure: 29.55 in and is Stea \\
\hline
35 & Temp: 77.0°F | Humidity: 99\% | Wind: NW @USER 0.7 mph | Barometer: 30.10 in | Dewpoint: 76.8°F \\
\hline
36 & at N MISSISSIPPI AVE / N BEECH ST, PORTLAND, OR [Portland Police \#PP14000186918] 09:41 \#pdx911 \\
\hline
37 & Looking for something to do in \#Windsor, \#California? Check out this great new mobile app! URL \\
\hline
38 & @USER P.F. Chang's China Bistro / URL \#dine Best friend?? URL \\
\hline
39 & A 2010 GMC Sierra 1500 was just scanned near Provo, UT 84606 URL \#iphone \#vinny \#1millionscans \\
\hline
40 & HAZARD - HAZARDOUS CONDITION at NB I5 FWY NO / MORRISON BRG, PORTLAND, OR [Portland Police \#PP14000226747] 11:50 \#pdx911 \\
\hline
41 & \#UnknownTrouble 1662 WILLIE MAYS PY 32811 (5/30 17:59) \#Orlando \#RichmondHeights \\
\hline
42 & MED - MEDICAL at 600 BLOCK OF NW BATTAGLIA AVE, GRESHAM, OR [Gresham Fire \#RG14000009570] 08:17 \#pdx911 \\
\hline
43 & 'Happy Mother's Day' appeared on Sunday 11 at the 1st place in the Top20 of Washington's Trends: URL \#trndnl \\
\hline
44 & Crab Orchard, Ky. Temp is: 59.2°F Wind Chill: 59.2°F Winds are out of the N at 0.0 mph Pressure: 29.54 in and is Rising slowly Rain Today 0. \\
\hline
45 & @USER Dance track for Dj's @USER Bynoe - Blessed By The Blessed (JIKES Remix)@kylebynoe URL on \#SoundCloud \\
\hline
46 & PERSON CONTACT (86) at SE 17TH AVE / SE POWELL BLVD FRONTAGE RD, PORTLAND, OR [Portland Police \#PP14000144118] 20:09 \#pdx911 \\
\hline
47 & Trend Alert: 'Heart Made Up On You'. More trends at URL \#trndnl URL \\
\hline
48 & ACCIDENT - UNKNOWN INJURY at NE 120TH AVE / NE GLISAN ST, PORTLAND, OR [Portland Police \#PP14000112410] 16:01 \#pdx911 \\
\hline
49 & On average, New Orleans's Trends for last Tuesday 6 had 9 characters long: URL \#trndnl \\
\hline
50 & A look North [Cam 2] on Tuesday, June 10, 2014 @USER 10:50:20 AM \#K4DNM URL \\
\hline
\hline
\end{tabular}
\end{table}

\pagebreak


\begin{table}[H]
\footnotesize
\caption{ Human Sample Tweets} 
\hskip-2.0cm
\begin{tabular}{|l|l|}
\cline{1-2}
Rank & Tweet \\ 
\hline
1 & I'll marry whoever comes thru with some food \\
\hline
2 & Ewwww them seats \#BlackInkCrew \\
\hline
3 & @USER TRaw take 1 for a nap! \\
\hline
4 & Really wish he wasn't so damn busy ?? \\
\hline
5 & Can anyone on my TL describe the feeling of getting a Goodmorning text ? Because I sure in hell don't know \\
\hline
6 & ?@BOSSJESUS : @USER @USER ?????? o yea you hipp ...?creep?????? \\
\hline
7 & ?@bvdgxl: ??- n n I wanna meet ya crazy ass soon. I'm in love wit ya ??????????????????? \\
\hline
8 & Thank you for reading. ?? \\
\hline
9 & ?@sgvellii: If only I knew.. ??? \\
\hline
10 & WHY ARE YOU SO HOT URL \\
\hline
11 & guess I need to get up and get ready then \\
\hline
12 & @USER @USER blowing up stuff is always fun \#expediachat \\
\hline
13 & When they get drunk all there true feelings come out so when they drunk be like babe you cheatin on me \\
\hline
14 & @USER @USER @USER @USER XO @USER I hate all of you ?? \\
\hline
15 & ?@ Jeante03: I need a bae? Shutup pussy \\
\hline
16 & I can take you seriously if you have an account dedicated to artist. That's just creepy lmao don't touch my mentions \\
\hline
17 & ?@DREAM A1 CHASER: ILL BLOCK A BITCH QUICK..... ILL LET NOBODY STRESS ME OUT AND I PUT THAT ON EVERYTHING I LOVE??? \\
\hline
18 & Grandma stayed on me bout not wearing socks in her house aint nobody got time for that \\
\hline
19 & Truzz me, it'll be considering you're part French. Liar Oshi @USER Wouldn't it be hilarious if France lost today? \\
\hline
20 & ?@Shhhhh AndEATIt: she must be counting on ha toes then ????????? who? Not me \\
\hline
21 & @USER Damn. Somebody tell Mother Nature that it's Spring. ???? \\
\hline
22 & ?@TheSuperNegro : @USER The continent is Oceania? wut \\
\hline
23 & Damn bra hating ass ! \\
\hline
24 & ?@ arinicole : My arm so hairy ..?need to fix that before you get grown. \\
\hline
25 & @USER ifyou onlyknew ???? i like you \\
\hline
26 & @USER rodriguezzzz morally not right \\
\hline
27 & My son's name is Gabriel. \\
\hline
28 & S/O to 2013 for starting " "or sum " " I got it from y'all and passed it down ?? \\
\hline
29 & ?@brendanbarcafer: I might just pull up smokin marijuana ??? might just give your bish back when I wanna \\
\hline
30 & no talking otp . hoe, I'm straight texting???? \\
\hline
31 & These basic channels are killing me \\
\hline
32 & ????- mad at you ?? \\
\hline
33 & Silk mama on the phone and Silk blockin'. ?? \\
\hline
34 & Sex witchu is like.......?? \\
\hline
35 & @USER Ever lmaooo ill pay for the first session \\
\hline
36 & I feel like the car behind me keep flashing they lights at me ?? but ima keep driving lmao \\
\hline
37 & @USER 6 nah lol yeah \\
\hline
38 & ?@dvsiv: Fuck the 4th of july. Fuck America.? \\
\hline
39 & @USER you like talking out your butt \\
\hline
40 & Long forehead ass bitch \\
\hline
41 & @USER Good morning Amanda! \\
\hline
42 & @USER let's take a moment to appreciate how far my makeup skills have come \\
\hline
43 & I'm bored \\
\hline
44 & @USER lol it's okay. \\
\hline
45 & if it's over 70, it's acceptable to wear shorts and a tank top \\
\hline
46 & Rico in his prime \\
\hline
47 & No Matter What x Future \\
\hline
48 & @USER that shit can happen in the blink of the??especially if a woman is involved \\
\hline
49 & that McDonald's gave me life ???? \\
\hline
50 & ?@meechxking: @USER @USER hey boo URL u ugly URL \\
\hline
\hline
\end{tabular}
\end{table}

\pagebreak
 
 \begin{table}[H]
\footnotesize
\caption{ Spammer Sample Tweets} 
\hskip-2.0cm
\begin{tabular}{|l|l|}
\cline{1-2}
Rank & Tweet \\ 
\hline
1 & Soz for the selfies I love my lips rn kk URL \\
\hline
2 & njackkkkk n nI rted now can you .. n nplz n nfollow me I love youuuu n n@JackJackJohnson n 60 URL \\
\hline
3 & these always bring me back to May 2nd! That night was dope af man, come back again soon! @USER URL \\
\hline
4 & I miss you already. \\
\hline
5 & Omg \#5sosDidntFollowMeFollowParty \\
\hline
6 & @USER WHY ARENT YOU VERIFIED YOURE SO AMAZING ILYSM CAMERON \#HiCam \\
\hline
7 & @USER God bless you please listen to my song \#JesusEveryday URL please share and help me spread word \\
\hline
8 & You gotta do the best you can, with what you got... \\
\hline
9 & n n@Nashgrier n nI put a tear drop in nthe ocean... nWhen you find it, nis when ill stop nloving you n n x29 \\
\hline
10 & I can save you, if you ask me, just ask me to \\
\hline
11 & \#TURNEDUP ROLL CALL n \#RETWEET \&amp; \#FOLLOW n \% VERIFIED TEAM MEMBER n @USER \\
\hline
12 & @USER OMFG aRE YOU SERIOUS \\
\hline
13 & @USER will you ever see this??!! \\
\hline
14 & Calum Hood from 5SOS n nI hope you're having a good day :) I love you n nPlease follow me n n@Calum5SOS x58 \\
\hline
15 & @USER @USER edited and none of them were parental advisory which ruins the music for me \\
\hline
16 & @USER I don't cover mine up \\
\hline
17 & @USER jessicaa @USER then there's Sexy Six who slays \\
\hline
18 & X11 @USER would you be my 3/12 URL \\
\hline
19 & Love seeing people happy after Cameron notices them \\
\hline
20 & n@MahoganyLOX PLEASE FOLLOW ME IVE BEEN TRYING FOREVER PLEASE MAKE MY DAY AND FOLLOW ME n n78 \\
\hline
21 & jacob do you wanna be in the pineapple gang? \\
\hline
22 & @USER \#TaylorTo900 \#TaylorTo900k \#TaylorTo900k \#TaylorTo900k n\#TaylorTo900k \#TaylorTo900k PLEASE TAYLOR ILYSFM 185 \\
\hline
23 & " "@ YellowYannah: protect yourself at all times. " " \\
\hline
24 & @USER grab this hot album \#SPIRITUALREVOLUTION \#christianrap nAmazon: URL nItunes: URL \\
\hline
25 & @USER @USER @USER @USER follow me please babe! I love you follow me ill do anything \#sammywilkto300k 29 \\
\hline
26 & everyone's name is " "TYSM JJ " " or " "TYSM CAM " " or " "TYSM JACKG " " \&amp; I'm turning into Becky Sea rn \\
\hline
27 & So blessed to say I have a follow by @USER ! For those of you who who don't have a follow, don't give up! Goodnight \\
\hline
28 & gonna hop off Twitter and stalk 12/12 vines okay \\
\hline
29 & @USER Have You Heard My New Freestyle n " "Mitch-Mom Praying Freestyle " " nhttps://t.co/wRh0c8O0RO \#Philly \#Rap \#Listen \\
\hline
30 & @USER @USER brooks @USER @USER @USER Yammouni look at this! URL URL 762 \\
\hline
31 & @USER Daanell I love you \\
\hline
32 & @USER n n n nLUKE HEMMINGS FROM 5SOS nPLEASE FOLLOW ME IT WOULD ME THE TO ME n n 4,931 \\
\hline
33 & People blowing up my instagram right now \\
\hline
34 & @USER @USER I agree \\
\hline
35 & Hi!Would one if you mind being my 2/5?It would mean the world to me! ILYSM! @USER @USER @USER Yammouni @USER brooks 555 \\
\hline
36 & @USER n@HayesGrier n\#HayesTo1M n\#HayesTo1Million n nPLEASE FOLLOW ME! PLEASE!! nBE MY 3/12 nYOU DESERVE IT, ILYSM! \\
\hline
37 & I shoulda just called for help and ran like hell that day. \\
\hline
38 & But she doesn't know who I am, and she doesn't give a damn about me \\
\hline
39 & nLuke Hemmings from 5sos nYou never fail to make me smile nFollow me nBe my 1/4 nIt'd mean everything if you did nI love you @USER n x3564 \\
\hline
40 & " "@Godly Life: Faith is professed with the lips and with the heart,\#FREEWORLDBOSS \#FREESHAWNSIVASTORM \\
\hline
41 & I CALLED IT I KNEW IT ONDG \\
\hline
42 & Edits all night? Man i have no life. \\
\hline
43 & spamming the timeline with these \#IChooseAugust tweets \\
\hline
44 & What kind of last name is Castaneda? \\
\hline
45 & @USER JACOB BABY \\
\hline
46 & @USER RosieRo what you want for your bday \\
\hline
47 & GUYS ME PLS I'D BE SO HAPPY OMFG, I love you guys so much \#midnightredusatourcoming URL 49 \\
\hline
48 & I only get salty when people unfollow like k I didn't need u anyway \\
\hline
49 & I preordered! Have you? \#PreOrderShawnEp URL x101 \\
\hline
50 & @USER @USER @USER Moussalli WHEN HE SNUCK UP BEHIND US AND GAVE US A KISS DO YOU NOT REMEMBER \\
\hline
\hline
\end{tabular}
\end{table}

 

